Survey of Complex Organic Molecules in Starless and Prestellar Cores in the Perseus Molecular Cloud

Cold ($\sim$10 K) and dense ($\sim$10$^{5}$ cm$^{-3}$) cores of gas and dust within molecular clouds, known as starless and dynamically evolved prestellar cores, are the birthplaces of low-mass ($M$ $\leq$ few M$_\odot$) stars. As detections of interstellar complex organic molecules, or COMs, in starless cores has increased, abundance comparisons suggest that some COMs might be seeded early in the star formation process and inherited to later stages (i.e., protostellar disks and eventually comets). To date observations of COMs in starless cores have been limited, with most detections reported solely in the Taurus Molecular Cloud. It is therefore still a question whether different environments affect abundances. We have surveyed 35 starless and prestellar cores in the Perseus Molecular Cloud with the Arizona Radio Observatory (ARO) 12m telescope detecting both methanol, CH$_3$OH, and acetaldehyde, CH$_3$CHO, in 100% and 49% of the sample, respectively. In the sub-sample of 15 cores where CH$_3$CHO was detected at $>3\sigma$ ($\sim$18 mK) with the ARO 12m, follow-up observations with the Yebes 40m telescope were carried out. Detections of formic acid, $t$-HCOOH, ketene, H$_2$CCO, methyl cyanide, CH$_3$CN, vinyl cyanide, CH$_2$CHCN, methyl formate, HCOOCH$_3$, and dimethyl ether, CH$_3$OCH$_3$, are seen in at least $20\%$ of the cores. We discuss detection statistics, calculate column densities, and compare abundances across various stages of low-mass star formation. Our findings have more than doubled COM detection statistics in cold cores and show COMs are prevalent in the gas before star and planet formation in the Perseus Molecular Cloud.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
